A COLREGs-Compliant Conflict Resolution Strategy for Autonomous Surface Vehicles

This paper presents a novel conflict resolution strategy for autonomous surface vehicles (ASVs) to safely navigate and avoid collisions in a multi-vessel environment at sea. Collisions between two or more marine vessels must be avoided by following the International Regulations for Preventing Collisions at Sea (COLREGs). We propose strategy a two-phase strategy called as COLREGs Compliant Conflict-Resolving (COMCORE) strategy, that generates collision-free trajectories for ASVs while complying with COLREGs. In phase-1, a shortest path for each agent is determined, while in phase-2 conflicts are detected and resolved by modifying the path in compliance with COLREGs. COMCORE solution optimises vessel trajectories for lower costs while also providing a safe and collision-free plan for each vessel. Simulation results are presented to show the applicability of COMCORE for larger number agents with very low computational requirement and hence scalable. Further, we experimentally demonstrate COMCORE for two ASVs in a lake to show its ability to determine solution and implementation capability in the real-world.

==> supplementary_files/conflict_identification_alg.txt <==
Input: collision window CW, collision grid CG


==> supplementary_files/high-level-comcore-alg.txt <==
Input: Discrete workspace with k agents, start positions, and goal nodes
N<-new node
N.solution<-low-level()
while (true)
	conflict conf<-N.validate()
	if conf is None:
		exit()
	C<-new node
	C.solution<-N.resolve(N.solution, conf)

convert this to algorithm package algorithm
